Compounds of symmetric informationally complete measurements and their application in quantum key distribution

Symmetric informationally complete measurements (SICs) are elegant, celebrated and broadly useful discrete structures in Hilbert space. We introduce a more sophisticated discrete structure compounded by several SICs. A SIC-compound is defined to be a collection of $d^3$ vectors in $d$-dimensional Hilbert space that can be partitioned in two different ways: into $d$ SICs and into $d^2$ orthonormal bases. While a priori their existence may appear unlikely when $d>2$, we surprisingly answer it in the positive through an explicit construction for $d=4$. Remarkably this SIC-compound admits a close relation to mutually unbiased bases, as is revealed through quantum state discrimination. Going beyond fundamental considerations, we leverage these exotic properties to construct a protocol for quantum key distribution and analyze its security under general eavesdropping attacks. We show that SIC-compounds enable secure key generation in the presence of errors that are large enough to prevent the success of the generalisation of the six-state protocol.

==> cbases.dat <==
0	0.7151766532
0.001	0.7073849624084373
0.002	0.7007339946839617
0.003	0.6945387355075573
0.004	0.6886494026662034
0.005	0.6829934309797687
0.006	0.6775273124699315
0.006999999999999999	0.6722218238181522
0.008	0.6670558766124265
0.009000000000000001	0.6620134778259388
0.01	0.6570820478561712
0.010266666666666667	0.6557843975569091
0.020533333333333334	0.6100428441520687
0.0308	0.5699754108391147
0.04106666666666667	0.533664870679039
0.05133333333333333	0.5001562454708104
0.0616	0.468872123108527
0.07186666666666666	0.4394254850409634
0.08213333333333334	0.41153943518183134
0.0924	0.38500667543343
0.10266666666666666	0.3596667429865913
0.11293333333333333	0.3353922143185527
0.1232	0.3120798513397646
0.13346666666666668	0.2896446593360841
0.14373333333333332	0.26801575312962356
0.154	0.2471333951549516
0.16426666666666667	0.22694682055022813
0.17453333333333332	0.2074126070061829
0.1848	0.1884934317445401
0.19506666666666667	0.1701571101473731
0.2053333333333333	0.1523758437986369
0.21559999999999999	0.13512562753413374
0.22586666666666666	0.11838577986853231
0.23613333333333333	0.10213857147475858
0.2464	0.08636893385941866
0.25666666666666665	0.07106423598453995
0.26693333333333336	0.05621412144547074
0.2772	0.04181040257504693
0.28746666666666665	0.027847012699492097
0.29773333333333335	0.014320022611788248
0.308	0.001227734425776199
0.30898059895	0

==> coherentinfo.dat <==
0	1
3.1988244220951317e-7	0.9983333333333333
1.39617545460819e-6	0.9966666666666667
3.3173444026891925e-6	0.995
6.140013779129715e-6	0.9933333333333333
9.90777181964386e-6	0.9916666666666667
0.000014656582113734258	0.99
0.000020417277451456945	0.9883333333333333
0.000027216948252380756	0.9866666666666667
0.00003507980673377278	0.985
0.0000440277666264154	0.9833333333333333
0.00005408085373948226	0.9816666666666667
0.00006525750896580887	0.98
0.00007757481928061693	0.9783333333333333
0.00009104869852891184	0.9766666666666667
0.00010569403201493174	0.975
0.00012152479426651416	0.9733333333333334
0.00013855414645055965	0.9716666666666667
0.00015679451804033175	0.97
0.000176257676082809	0.9683333333333334
0.00019695478455321395	0.9666666666666667
0.0002	0.9664295688320507
0.00021889645567821163	0.965
0.00024209279467376726	0.9633333333333334
0.0002665534390265718	0.9616666666666667
0.0002922875932102735	0.96
0.0003193040595480259	0.9583333333333334
0.0003476112657983941	0.9566666666666667
0.00037721728993233503	0.955
0.0004	0.9537648782859357
0.0004081298824888306	0.9533333333333334
0.0004403564868282413	0.9516666666666667
0.0006	0.9442448279673076
0.0008	0.9363207399403684
0.001	0.9294031971303388
0.0012	0.9231935165717214
0.0014000000000000002	0.9175159052675551
0.0016	0.9122566943772179
0.0018	0.9073374379661469
0.002	0.9027013409395316
0.0022	0.898305740979426
0.0024	0.8941176417892299
0.0026000000000000003	0.890110909494123
0.0028000000000000004	0.8862644332641513
0.003	0.8825608746937404
0.0032	0.8789857888824011
0.0034000000000000002	0.875526993540781
0.0036	0.8721741034711256
0.0038	0.8689181813435698
0.004	0.8657514709850147
0.0042	0.8626671905752338
0.0044	0.8596593700429179
0.0046	0.8567227218015026
0.0048	0.8538525366405488
0.005	0.8510445992002865
0.005200000000000001	0.848295118647882
0.0054	0.8456006713576136
0.0054	0.8456006713578668
0.005600000000000001	0.8429581531533672
0.0058	0.8403647392310664
0.006	0.8378178503130265
0.0062	0.8353151238838017
0.0064	0.8328543896104165
0.006600000000000001	0.8304336482259839
0.0068000000000000005	0.8280510532993233
0.006999999999999999	0.8257048954233398
0.0072	0.823393588441697
0.0074	0.8211156574020015
0.0076	0.8188697279785203
0.0078000000000000005	0.8166545171513729
0.008	0.8144688249649372
0.008199999999999999	0.812311527216209
0.0084	0.8101815689489851
0.0086	0.808077958647428
0.0088	0.8059997630396682
0.009000000000000001	0.8039461024349525
0.0092	0.8019161465289754
0.0094	0.7999091106212656
0.0096	0.7979242521962887
0.0098	0.7959608678265067
0.0108	0.7864438391650797
0.0162	0.7415860217313696
0.0216	0.7040403206427082
0.027000000000000003	0.6711424592582969
0.0324	0.6415389538335624
0.03780000000000001	0.6144310511609394
0.0432	0.5893008408879736
0.048600000000000004	0.5657899153709709
0.054000000000000006	0.5436380793303697
0.0594	0.522649363048929
0.0648	0.5026718047871886
0.07020000000000001	0.48358474551133357
0.07560000000000001	0.46529048273587104
0.081	0.44770858516097967
0.0864	0.4307718994294365
0.0918	0.41442367158999743
0.09720000000000001	0.3986154250980575
0.10260000000000001	0.3833053657087709
0.10800000000000001	0.3684571617212338
0.1134	0.35403899687571655
0.1188	0.34002282521875016
0.12420000000000002	0.32638377726055323
0.1296	0.31309968190127146
0.135	0.3001506774754584
0.14040000000000002	0.287518892532514
0.1458	0.2751881816338314
0.15120000000000003	0.2631439050502785
0.1566	0.2513727437802913
0.162	0.2398625432342786
0.16740000000000002	0.22860218036681332
0.1728	0.21758145012919813
0.17820000000000003	0.20679096795157673
0.1836	0.19622208560030197
0.189	0.18586681834419824
0.19440000000000002	0.17571778149163628
0.1998	0.16576813516996383
0.20520000000000002	0.15601153591592548
0.2106	0.14644209424838658
0.21600000000000003	0.13705433738134562
0.2214	0.12784317629422037
0.2268	0.11880387698454188
0.23220000000000002	0.10993203485217155
0.2376	0.10122355232092124
0.24300000000000002	0.09267461914853213
0.24840000000000004	0.08428169520305516
0.2538	0.07604149548879814
0.2592	0.06795097724941225
0.2624490299475	0.06315407573644577
0.2646	0.060007329016517626
0.26489805989500004	0.05957309359706606
0.2673470898425	0.05602175669120223
0.26979611979	0.05249983926301959
0.2722451497375	0.04900712450957478
0.274694179685	0.045543404493831506
0.2771432096325	0.04210848001612282
0.27959223958	0.03870216062185962
0.2820412695275	0.035324264498877565
0.28449029947500004	0.031974618457827085
0.2869393294225	0.028653057915844743
0.28938835937	0.02535942689801279
0.29183738931750003	0.02209357805737028
0.294286419265	0.018855372714376404
0.2967354492125	0.015644680916884375
0.29918447916	0.012461381521865378
0.30163350910750003	0.009305362279601761
0.30408253905500005	0.006176520067168109
0.3065315690025	0.0030747608374025967
0.30898059895	0

==> mubases.dat <==
0	0.30898059895
0.30898059895	0

==> rnc.dat <==
0	1
4.29543237613229e-7	0.9975
1.887109616311161e-6	0.995
4.503780486966956e-6	0.9925
8.365042686902451e-6	0.99
0.00001353758126568866	0.9875
0.00002007701942520593	0.985
0.00002803152890152674	0.9825
0.000037443834833943004	0.98
0.00004835246919954235	0.9775
0.000060792613673909056	0.975
0.00007479669780664732	0.9725
0.00009039484130665943	0.97
0.00010761519178387622	0.9675
0.00012648418947344353	0.965
0.00014702677924309754	0.9625
0.00016926658348055706	0.96
0.00019322604526480735	0.9575
0.0002189265485164165	0.955
0.00024638851999521843	0.9525
0.00025	0.9521827842713217
0.0002756315167754168	0.95
0.0005	0.9343669047434853
0.00075	0.9210320869006602
0.001	0.9099680198498401
0.00125	0.9003346580972432
0.0015	0.8917067190586483
0.0017499999999999998	0.8838340813009001
0.002	0.8765551081845658
0.0022500000000000003	0.8697583057028226
0.0025	0.8633629859593229
0.0027500000000000003	0.8573085612459044
0.003	0.8515481870581308
0.0032500000000000003	0.8460447718950829
0.0034999999999999996	0.8407683617109989
0.00375	0.8356943598249302
0.004	0.8308022802778897
0.00425	0.8260748487566518
0.0045000000000000005	0.8214973419665497
0.00475	0.8170570914666629
0.0047799999999999995	0.8165329475654628
0.005	0.8127431048285091
0.009559999999999999	0.7486907399550595
0.014339999999999999	0.6980544274303175
0.019119999999999998	0.6561908750116944
0.0239	0.6198898673674531
0.028679999999999997	0.5875225955451082
0.033460000000000004	0.5581287759391059
0.038239999999999996	0.5310862802658822
0.043019999999999996	0.5059648890242325
0.0478	0.48245247180170503
0.052579999999999995	0.4603140779087347
0.057359999999999994	0.4393676148157408
0.06214	0.41946857142098026
0.06692000000000001	0.40049998835549566
0.0717	0.3823656287876948
0.07647999999999999	0.3649851841992944
0.08126	0.3482908201210407
0.08603999999999999	0.33222463096023913
0.09082	0.31673672775313705
0.0956	0.30178377663885897
0.10038	0.2873278647611795
0.10515999999999999	0.2733356082791194
0.10994	0.25977744225791444
0.11471999999999999	0.24662704915828715
0.1195	0.2338608943160632
0.12428	0.22145784499241192
0.12906	0.20939885540720576
0.13384000000000001	0.19766670439596443
0.13862	0.18624577542003862
0.1434	0.17512187096355133
0.14818	0.16428205507666366
0.15295999999999998	0.15371451913772752
0.15774	0.14340846691473133
0.16252	0.13335401578821052
0.16729999999999998	0.1235421116102463
0.17207999999999998	0.11396445515912096
0.17686	0.10461343853735702
0.18164	0.0954820901756671
0.18642	0.08656402736431354
0.1912	0.07785341545076677
0.19598	0.06934493302929964
0.20076	0.061033742614022286
0.20554	0.05291546644023977
0.21031999999999998	0.0449861671884336
0.21509999999999999	0.037242333579230666
0.21988	0.029680870958511348
0.22465999999999997	0.02229909718983396
0.22943999999999998	0.015094744420455487
0.23421999999999998	0.008065967615943722
0.239	0.0012113611594122397
0.2398575254	0
